Long term study of the seismic environment at LIGO

The LIGO experiment aims to detect and study gravitational waves using ground based laser interferometry. A critical factor to the performance of the interferometers, and a major consideration in the design of possible future upgrades, is isolation of the interferometer optics from seismic noise. We present the results of a detailed program of measurements of the seismic environment surrounding the LIGO interferometers. We describe the experimental configuration used to collect the data, which was acquired over a 613 day period. The measurements focused on the frequency range 0.1-10 Hz, in which the secondary microseismic peak and noise due to human activity in the vicinity of the detectors was found to be particularly critical to interferometer performance. We compare the statistical distribution of the data sets from the two interferometer sites, construct amplitude spectral densities of seismic noise amplitude fluctuations with periods of up to 3 months, and analyze the data for any long term trends in the amplitude of seismic noise in this critical frequency range.

==> README.txt <==
The 19 files necessary to build this draft are:

13onedayts_letter.eps                  
1_3_as_label.eps                       
310onedayts_letter.eps                 
3_10_as_label.eps                      
blrms_submission.tex                   
blrmsdataflow_testmod.pstex            
blrmsdataflow_testmod.pstex_t          
bothsites_horiz.pstex                  
bothsites_horiz.pstex_t                
filtertransfers.eps	 
cumplot_3_10.eps	 
cumplot_p1_p3.eps	 
cumplot_p3_1.eps	 
inthist_1_3.eps		 
p1_p3_as_label.eps	 
p1p3onedayts_letter.eps	 
p31onedayts_letter.eps	 
p3_1_as_label.eps	 
thanksgiving.eps         

The main latex source is in blrms_submission.tex . I used the
latex class file from IOP. All the rest of the files are eps
graphics which are included in the draft, with the exception
of blrmsdataflow_testmod.pstex_t and bothsites_horiz.pstex_t ,
and their accompanying .pstex files. These files build line
drawings and typeset them with latex font labels in the first
two figures. To build, run latex on blrms_submission.tex .

Also included in this directory is a copy of my list of changes
from the first draft, and replies to comments of the two referees.
The file containing these items is called CHANGES_1.txt

If you have problems building this document, please get in 
touch by email : e.daw@shef.ac.uk

Thanks Ed Daw

